Graphic matroids with connectivity constraints

In 1959, Tutte proved that a matroid can be realised by a graph if and only if it does not have a minor isomorphic to $U_{2,4}$, $F_7$, $F_7^*$, $M^*(K_5)$ or $M^*(K_{3,3})$. In this paper, we extend this theorem to determine when it is possible to find a graphic realisation $G$ of a matroid $M$, subject to a list of additional constraints of the following form: a subset $F$ of the elements of $M$ must induce a connected subgraph of $G$. We prove that a connected matroid with such constraints---called a `constraint matroid'---is realisable as a graph satisfying those constraints if and only if it does not contain as a minor one of the constraint matroids from a given list: that is, the original $5$ matroids of Tutte, a further $9$ sporadic constraint matroids, and two well-behaved infinite families. Matroids realisable as graphs appear famously in Whitney's planarity criterion: Carmesin proved an extension of Whitney's planarity criterion to the embeddability of local simply connected $2$-complexes into $\mathbb{R}^3$. An application of our theorem is an extension of this theorem beyond the simply connected regime.

==> circular_obstructions_extended.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (68) at (-2.75, 10.75) {$O_Y$};
		\node [style=none] (69) at (-2.75, 3.25) {};
		\node [style=none] (70) at (-2.75, 9.25) {};
		\node [style=none] (71) at (-5.75, 6.25) {};
		\node [style=none] (72) at (0.25, 6.25) {};
		\node [style=black dot] (73) at (-4.5, 8.75) {};
		\node [style=black dot] (74) at (-1, 8.75) {};
		\node [style=black dot] (75) at (-5.75, 6.25) {};
		\node [style=black dot] (76) at (0.25, 6.25) {};
		\node [style=black dot] (77) at (-4.5, 3.75) {};
		\node [style=black dot] (78) at (-1, 3.75) {};
		\node [style=none] (79) at (-6.25, 5.5) {};
		\node [style=none] (80) at (-1.25, 3) {};
		\node [style=none] (81) at (-2, 4) {};
		\node [style=none] (82) at (-5, 5.75) {};
		\node [style=none] (83) at (-6.25, 7) {};
		\node [style=none] (84) at (-1.25, 9.5) {};
		\node [style=none] (85) at (-2, 8.5) {};
		\node [style=none] (86) at (-5, 6.75) {};
		\node [style=none] (87) at (-1, 7.75) {};
		\node [style=none] (88) at (-0.25, 9) {};
		\node [style=none] (89) at (-1, 4.75) {};
		\node [style=none] (90) at (0, 3.5) {};
		\node [style=none] (94) at (-5.5, 7.25) {};
		\node [style=none] (95) at (-5, 8.25) {};
		\node [style=none] (96) at (-0.25, 8) {};
		\node [style=none] (97) at (0.25, 7) {};
		\node [style=none] (98) at (-3.5, 3.25) {};
		\node [style=none] (99) at (-2.25, 3.25) {};
		\node [style=none] (100) at (5.75, 10.75) {$O_Z$};
		\node [style=none] (101) at (5.75, 3.25) {};
		\node [style=none] (102) at (5.75, 9.25) {};
		\node [style=none] (103) at (2.75, 6.25) {};
		\node [style=none] (104) at (8.75, 6.25) {};
		\node [style=black dot] (105) at (5.75, 9.25) {};
		\node [style=black dot] (106) at (5.75, 3.25) {};
		\node [style=black dot] (107) at (2.75, 6.25) {};
		\node [style=black dot] (108) at (8.75, 6.25) {};
		\node [style=none] (115) at (2.25, 7.25) {};
		\node [style=none] (116) at (9.25, 7.25) {};
		\node [style=none] (117) at (8, 7) {};
		\node [style=none] (118) at (3.5, 7) {};
		\node [style=none] (119) at (4.75, 9.75) {};
		\node [style=none] (120) at (4.75, 2.75) {};
		\node [style=none] (121) at (5, 4) {};
		\node [style=none] (122) at (5, 8.5) {};
		\node [style=none] (123) at (3.25, 7.75) {};
		\node [style=none] (124) at (4.25, 8.75) {};
		\node [style=none] (125) at (7.25, 3.75) {};
		\node [style=none] (126) at (8.25, 4.75) {};
		\node [style=none] (127) at (-13.75, -6.75) {$O_X^1\sim O_Z$};
		\node [style=none] (128) at (-13.75, -5.25) {};
		\node [style=none] (129) at (-13.75, 0.75) {};
		\node [style=none] (130) at (-16.75, -2.25) {};
		\node [style=none] (131) at (-10.75, -2.25) {};
		\node [style=black dot] (132) at (-13.75, 0.75) {};
		\node [style=black dot] (133) at (-13.75, -5.25) {};
		\node [style=black dot] (134) at (-16.75, -2.25) {};
		\node [style=black dot] (135) at (-10.75, -2.25) {};
		\node [style=none] (136) at (-17.25, -1.25) {};
		\node [style=none] (137) at (-10.25, -1.25) {};
		\node [style=none] (138) at (-11.5, -1.5) {};
		\node [style=none] (139) at (-16, -1.5) {};
		\node [style=none] (140) at (-14.75, 1.25) {};
		\node [style=none] (141) at (-14.75, -5.75) {};
		\node [style=none] (142) at (-14.5, -4.5) {};
		\node [style=none] (143) at (-14.5, 0) {};
		\node [style=none] (144) at (-11.25, -0.75) {};
		\node [style=none] (145) at (-12.25, 0.25) {};
		\node [style=none] (146) at (-15.25, -4.75) {};
		\node [style=none] (147) at (-16.25, -3.75) {};
		\node [style=none] (148) at (-5.25, -6.75) {$O_X^2$};
		\node [style=none] (149) at (-5.25, -5.25) {};
		\node [style=none] (150) at (-5.25, 0.75) {};
		\node [style=none] (151) at (-8.25, -2.25) {};
		\node [style=none] (152) at (-2.25, -2.25) {};
		\node [style=black dot] (153) at (-4, 0.5) {};
		\node [style=black dot] (154) at (-5.25, -5.25) {};
		\node [style=black dot] (155) at (-8, -3.5) {};
		\node [style=black dot] (156) at (-2.25, -2.25) {};
		\node [style=none] (157) at (-7.25, 0.75) {};
		\node [style=none] (158) at (-1.75, -1.25) {};
		\node [style=none] (159) at (-3, -1.5) {};
		\node [style=none] (160) at (-6.5, -0.25) {};
		\node [style=none] (161) at (-8.5, -0.5) {};
		\node [style=none] (162) at (-6.25, -5.75) {};
		\node [style=none] (163) at (-6, -4.5) {};
		\node [style=none] (164) at (-7.5, -1.25) {};
		\node [style=none] (165) at (-2.5, -1.25) {};
		\node [style=none] (166) at (-3.25, 0) {};
		\node [style=none] (167) at (-6.25, -5) {};
		\node [style=none] (168) at (-7.5, -4.25) {};
		\node [style=black dot] (169) at (-7.5, -0.25) {};
		\node [style=none] (170) at (-8.75, -2.75) {};
		\node [style=none] (171) at (-7.5, -3) {};
		\node [style=none] (172) at (-4, 1.25) {};
		\node [style=none] (173) at (-4.75, 0.25) {};
		\node [style=none] (174) at (13.25, -6.75) {$O_X^n$};
		\node [style=none] (175) at (13.25, -5.25) {};
		\node [style=none] (176) at (13.25, 0.75) {};
		\node [style=none] (177) at (10.25, -2.25) {};
		\node [style=none] (178) at (16.25, -2.25) {};
		\node [style=black dot] (179) at (15, 0.25) {};
		\node [style=black dot] (180) at (13.25, -5.25) {};
		\node [style=black dot] (181) at (10.75, -4) {};
		\node [style=black dot] (182) at (16.25, -2.25) {};
		\node [style=none] (183) at (13.5, 1.5) {};
		\node [style=none] (184) at (16.75, -1.25) {};
		\node [style=none] (185) at (15.5, -1.5) {};
		\node [style=none] (186) at (13.75, 0.25) {};
		\node [style=none] (187) at (9.75, -2.5) {};
		\node [style=none] (188) at (12.25, -5.75) {};
		\node [style=none] (189) at (12.5, -4.5) {};
		\node [style=none] (190) at (11, -2.25) {};
		\node [style=none] (191) at (16.25, -1.25) {};
		\node [style=none] (192) at (15.75, -0.25) {};
		\node [style=none] (193) at (12.5, -5.25) {};
		\node [style=none] (194) at (11.5, -4.75) {};
		\node [style=none] (196) at (10, -3.75) {};
		\node [style=none] (197) at (11, -3) {};
		\node [style=none] (198) at (9.75, -1.25) {};
		\node [style=none] (199) at (11.25, -1.5) {};
		\node [style=none] (201) at (12.5, 1.5) {};
		\node [style=none] (202) at (12.5, -0.5) {};
		\node [style=none] (203) at (14.75, 1.25) {};
		\node [style=none] (204) at (14.25, 0) {};
		\node [style=none] (205) at (3.25, -6.75) {$O_X^3$};
		\node [style=none] (206) at (3.25, -5.25) {};
		\node [style=none] (207) at (3.25, 0.75) {};
		\node [style=none] (208) at (0.25, -2.25) {};
		\node [style=none] (209) at (6.25, -2.25) {};
		\node [style=black dot] (210) at (5, 0.25) {};
		\node [style=black dot] (211) at (3.25, -5.25) {};
		\node [style=black dot] (212) at (0.75, -4) {};
		\node [style=black dot] (213) at (6.25, -2.25) {};
		\node [style=none] (214) at (3.5, 1.5) {};
		\node [style=none] (215) at (6.75, -1.25) {};
		\node [style=none] (216) at (5.5, -1.5) {};
		\node [style=none] (217) at (3.75, 0.25) {};
		\node [style=none] (218) at (-0.25, -2.5) {};
		\node [style=none] (219) at (2.25, -5.75) {};
		\node [style=none] (220) at (2.5, -4.5) {};
		\node [style=none] (221) at (1, -2.25) {};
		\node [style=none] (222) at (6, -1.25) {};
		\node [style=none] (223) at (5.5, -0.25) {};
		\node [style=none] (224) at (2.25, -5) {};
		\node [style=none] (225) at (1.25, -4.5) {};
		\node [style=black dot] (226) at (0.25, -1.5) {};
		\node [style=none] (227) at (0, -3.75) {};
		\node [style=none] (228) at (1, -3) {};
		\node [style=none] (229) at (2, 1) {};
		\node [style=none] (230) at (2.75, 0) {};
		\node [style=black dot] (231) at (2.75, 0.75) {};
		\node [style=none] (232) at (0, -0.75) {};
		\node [style=none] (233) at (1.25, -1.5) {};
		\node [style=none] (234) at (4.75, 1.25) {};
		\node [style=none] (235) at (4.25, 0) {};
		\node [style=none] (236) at (7.75, -6.75) {$\ldots$};
		\node [style=none] (237) at (11.25, -0.25) {$\ldots$};
		\node [style=none] (238) at (17.75, -6.75) {$\ldots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=c0, bend left=45] (71.center) to (70.center);
		\draw [style=c0, bend left=45] (70.center) to (72.center);
		\draw [style=c0, bend left=45] (72.center) to (69.center);
		\draw [style=c0, bend left=45] (69.center) to (71.center);
		\draw [style=c1 dashed] (81.center)
			 to [bend left=90, looseness=1.50] (80.center)
			 to [bend right=315, looseness=1.25] (79.center)
			 to [bend left=90, looseness=1.75] (82.center)
			 to [bend right=45] cycle;
		\draw [style=c1 dashed] (85.center)
			 to [bend right=90, looseness=1.50] (84.center)
			 to [bend left=315, looseness=1.25] (83.center)
			 to [bend right=90, looseness=1.75] (86.center)
			 to [bend left=45] cycle;
		\draw [style=c1 dashed] (88.center)
			 to [bend right=90] (87.center)
			 to [bend left=60, looseness=0.75] (89.center)
			 to [bend right=90, looseness=1.25] (90.center)
			 to [bend right=60, looseness=0.75] cycle;
		\draw [style=c2 dashed] (97.center)
			 to [bend right=90, looseness=2.75] (96.center)
			 to [bend right=330] (95.center)
			 to [bend right=90, looseness=2.50] (94.center)
			 to [bend left] (98.center)
			 to [bend right=90, looseness=2.25] (99.center)
			 to [bend left] cycle;
		\draw [style=c0, bend left=45] (103.center) to (102.center);
		\draw [style=c0, bend left=45] (102.center) to (104.center);
		\draw [style=c0, bend left=45] (104.center) to (101.center);
		\draw [style=c0, bend left=45] (101.center) to (103.center);
		\draw [style=c1 dashed, bend right=90, looseness=2.25] (117.center) to (116.center);
		\draw [style=c1 dashed, bend right=75, looseness=1.50] (116.center) to (115.center);
		\draw [style=c1 dashed, bend right=90, looseness=2.25] (115.center) to (118.center);
		\draw [style=c1 dashed, bend left=60, looseness=1.25] (118.center) to (117.center);
		\draw [style=c1 dashed, bend left=90, looseness=2.25] (121.center) to (120.center);
		\draw [style=c1 dashed, bend left=75, looseness=1.50] (120.center) to (119.center);
		\draw [style=c1 dashed, bend left=90, looseness=2.25] (119.center) to (122.center);
		\draw [style=c1 dashed, bend right=60, looseness=1.25] (122.center) to (121.center);
		\draw [style=c2 dashed] (125.center)
			 to [bend right=90, looseness=1.50] (126.center)
			 to (124.center)
			 to [bend right=90, looseness=1.75] (123.center)
			 to cycle;
		\draw [style=c0, bend left=45] (130.center) to (129.center);
		\draw [style=c0, bend left=45] (129.center) to (131.center);
		\draw [style=c0, bend left=45] (131.center) to (128.center);
		\draw [style=c0, bend left=45] (128.center) to (130.center);
		\draw [style=c1 dashed, bend right=90, looseness=2.25] (138.center) to (137.center);
		\draw [style=c1 dashed, bend right=75, looseness=1.50] (137.center) to (136.center);
		\draw [style=c1 dashed, bend right=90, looseness=2.25] (136.center) to (139.center);
		\draw [style=c1 dashed, bend left=60, looseness=1.25] (139.center) to (138.center);
		\draw [style=c1 dashed, bend left=90, looseness=2.25] (142.center) to (141.center);
		\draw [style=c1 dashed, bend left=75, looseness=1.50] (141.center) to (140.center);
		\draw [style=c1 dashed, bend left=90, looseness=2.25] (140.center) to (143.center);
		\draw [style=c1 dashed, bend right=60, looseness=1.25] (143.center) to (142.center);
		\draw [style=c2 dashed] (146.center)
			 to [bend left=90, looseness=1.50] (147.center)
			 to (145.center)
			 to [bend left=90, looseness=1.75] (144.center)
			 to cycle;
		\draw [style=c0, bend left=45] (151.center) to (150.center);
		\draw [style=c0, bend left=45] (150.center) to (152.center);
		\draw [style=c0, bend left=45] (152.center) to (149.center);
		\draw [style=c0, bend left=45] (149.center) to (151.center);
		\draw [style=c1 dashed, bend right=90, looseness=2.25] (159.center) to (158.center);
		\draw [style=c1 dashed, bend right=60, looseness=1.25] (158.center) to (157.center);
		\draw [style=c1 dashed, bend right=90, looseness=2.25] (157.center) to (160.center);
		\draw [style=c1 dashed, bend left=60, looseness=1.25] (160.center) to (159.center);
		\draw [style=c1 dashed, bend left=90, looseness=2.25] (163.center) to (162.center);
		\draw [style=c1 dashed, bend left=45, looseness=1.25] (162.center) to (161.center);
		\draw [style=c1 dashed, bend left=90, looseness=2.25] (161.center) to (164.center);
		\draw [style=c1 dashed, bend right=45] (164.center) to (163.center);
		\draw [style=c2 dashed, bend left=90, looseness=1.50] (167.center) to (168.center);
		\draw [style=c2 dashed] (168.center) to (166.center);
		\draw [style=c2 dashed, bend left=90, looseness=1.75] (166.center) to (165.center);
		\draw [style=c2 dashed] (165.center) to (167.center);
		\draw [style=c1 dashed] (170.center)
			 to [bend left=75, looseness=1.25] (172.center)
			 to [bend left=75, looseness=1.25] (173.center)
			 to [bend right=45] (171.center)
			 to [bend left=75, looseness=1.75] cycle;
		\draw [style=c0, bend left=45] (176.center) to (178.center);
		\draw [style=c0, bend left=45] (178.center) to (175.center);
		\draw [style=c0, bend left=45] (175.center) to (177.center);
		\draw [style=c1 dashed, bend right=90, looseness=2.25] (185.center) to (184.center);
		\draw [style=c1 dashed, bend right=60, looseness=1.25] (184.center) to (183.center);
		\draw [style=c1 dashed, bend right=90, looseness=2.25] (183.center) to (186.center);
		\draw [style=c1 dashed, bend left=60, looseness=1.25] (186.center) to (185.center);
		\draw [style=c1 dashed, bend left=90, looseness=2.25] (189.center) to (188.center);
		\draw [style=c1 dashed, bend left=45, looseness=1.25] (188.center) to (187.center);
		\draw [style=c1 dashed, bend left=90, looseness=2.25] (187.center) to (190.center);
		\draw [style=c1 dashed, bend right=45] (190.center) to (189.center);
		\draw [style=c2 dashed, bend left=90, looseness=1.50] (193.center) to (194.center);
		\draw [style=c2 dashed] (194.center) to (192.center);
		\draw [style=c2 dashed, bend left=90, looseness=1.75] (192.center) to (191.center);
		\draw [style=c2 dashed] (191.center) to (193.center);
		\draw [style=c1 dashed, bend left=75, looseness=1.25] (196.center) to (198.center);
		\draw [style=c1 dashed, bend right=45] (199.center) to (197.center);
		\draw [style=c1 dashed, bend left=75, looseness=1.75] (197.center) to (196.center);
		\draw [style=c1 dashed, bend left=75, looseness=1.25] (203.center) to (204.center);
		\draw [style=c1 dashed, bend right=15] (204.center) to (202.center);
		\draw [style=c1 dashed, bend left=45] (201.center) to (203.center);
		\draw [style=c0, bend left=45] (208.center) to (207.center);
		\draw [style=c0, bend left=45] (207.center) to (209.center);
		\draw [style=c0, bend left=45] (209.center) to (206.center);
		\draw [style=c0, bend left=45] (206.center) to (208.center);
		\draw [style=c1 dashed, bend right=90, looseness=2.25] (216.center) to (215.center);
		\draw [style=c1 dashed, bend right=60, looseness=1.25] (215.center) to (214.center);
		\draw [style=c1 dashed, bend right=90, looseness=2.25] (214.center) to (217.center);
		\draw [style=c1 dashed, bend left=60, looseness=1.25] (217.center) to (216.center);
		\draw [style=c1 dashed, bend left=90, looseness=2.25] (220.center) to (219.center);
		\draw [style=c1 dashed, bend left=45, looseness=1.25] (219.center) to (218.center);
		\draw [style=c1 dashed, bend left=90, looseness=2.25] (218.center) to (221.center);
		\draw [style=c1 dashed, bend right=45] (221.center) to (220.center);
		\draw [style=c2 dashed, bend left=90, looseness=1.50] (224.center) to (225.center);
		\draw [style=c2 dashed] (225.center) to (223.center);
		\draw [style=c2 dashed, bend left=90, looseness=1.75] (223.center) to (222.center);
		\draw [style=c2 dashed] (222.center) to (224.center);
		\draw [style=c1 dashed, bend left=75, looseness=1.25] (227.center) to (229.center);
		\draw [style=c1 dashed, bend left=75, looseness=1.25] (229.center) to (230.center);
		\draw [style=c1 dashed, bend right=45] (230.center) to (228.center);
		\draw [style=c1 dashed, bend left=75, looseness=1.75] (228.center) to (227.center);
		\draw [style=c1 dashed] (234.center)
			 to [bend left=75, looseness=1.25] (235.center)
			 to [bend right=15] (233.center)
			 to [bend left=90] (232.center)
			 to [bend left=45] cycle;
	\end{pgfonlayer}
\end{tikzpicture}

